Does a Trivially True Predicate Invalidate a Kernel-Checked Proof? An Independent Build and Dependency Audit of the Alp\"oge Lean Archive for the Riemann Hypothesis

On 20 November 2026 L. Alp\"oge released a Lean 4 archive of 175,187 source files whose headline theorem has type RiemannHypothesis. A critique by Nielsen argues that the formalization fails because its geometric witnesses are trivial or degenerate and several associated equalities hold by definition. The geometry predicate on the theorem's dependency route is the constant predicate True. We report an independent source build of the archive with its pinned Lean toolchain and the prebuilt Mathlib cache for the pinned commit. The build completed without error. The statement is Mathlib's Riemann Hypothesis, and the reported axiom dependencies are exactly propext, Classical.choice and Quot.sound. We then examine the compiled environment with two transitive dependency traversals whose result sets agree exactly and contain 1,478,219 constants. We confirm that anyGeometry is reached and that the non-trivial predicate geoOf is not. The geometric certificate is constructed and transported, but we detect no explicit elimination of it: the recursors of the two types that hold it are not reached. The audit detects primitive projections and was validated on a synthetic development. These findings separate two questions the critique merges: what the intermediate constructions mean, and whether the closed formal derivation is valid. Trivially inhabited predicates, definitional equalities and explicitly assigned intermediate quantities do not, by themselves, invalidate a theorem accepted by a sound verification chain. We do not establish that the geometric certificate is removable, we do not identify the mathematical mechanism of the archive, and we have not traced the other constructions the critique reports. Others have reported independent kernel verification; we have not reproduced it. Our result addresses the specific logical objection; it is not a certification of the claimed proof.

==> artifacts/audit3-log.txt <==
===== AUDIT3 from riemannHypothesis; structure GlobalTheory.Mem.Top.Bl.OAt; wrapper GlobalTheory.Mem.Top.Bl.GeoCl
progress: processed 100000, discovered 159379
progress: processed 200000, discovered 278400
progress: processed 300000, discovered 393598
progress: processed 400000, discovered 499562
progress: processed 500000, discovered 602896
progress: processed 600000, discovered 702343
progress: processed 700000, discovered 798157
progress: processed 800000, discovered 893431
progress: processed 900000, discovered 986732
progress: processed 1000000, discovered 1075954
progress: processed 1100000, discovered 1164157
progress: processed 1200000, discovered 1251854
progress: processed 1300000, discovered 1333678
progress: processed 1400000, discovered 1416215
reached constants: 1478219
names referenced but absent from the environment: 0
theorems/definitions whose body was not available to the walker: 0
--- every reached constant inside the two namespaces (no exclusion):
    NS GlobalTheory.Mem.Top.Bl.GeoCl
    NS GlobalTheory.Mem.Top.Bl.GeoCl.base
    NS GlobalTheory.Mem.Top.Bl.GeoCl.step
    NS GlobalTheory.Mem.Top.Bl.OAt
    NS GlobalTheory.Mem.Top.Bl.OAt.geo
    NS GlobalTheory.Mem.Top.Bl.OAt.lam
    NS GlobalTheory.Mem.Top.Bl.OAt.mk
--- occurrences of watched names, split by position (T = in the statement/type, V = in the proof/value):
USES GlobalTheory.Mem.Top.Bl.anyGeometry: 14 constants; in type 10; in value 12
    [-V] GlobalTheory.Mem.Top.Bl.parametersOfDependence
    [-V] UpperTheory.Lit.nonempty_hyps_definite_side_of_closed_bound
    [TV] GlobalTheory.Fc.S0.StageU.hypotheses_nonempty_of_unramified_exponents_alt
    [-V] GlobalTheory.Fc.S0.Open0ProofU.open_orbit_of_unramified_exponents_alt
    [T-] GlobalTheory.T.large_unramified_exponent_bundles_exist_alt
    [-V] UpperTheory.GalC.final_of_alt
    [TV] GlobalTheory.Fc.StageOneU.member_bundles_large_unramified_exponents_alt
    [T-] GlobalTheory.T.member_exists_baseLattice_alt
    [TV] GlobalTheory.Mem.Top.Bl.exists_baseLattice_of_prime_alt
    [TV] GlobalTheory.Mem.Top.Bl.exists_baseLattice_of_pair_alt
    [TV] GlobalTheory.Mem.Top.Closing.memberE_closing_alt_alt
    [TV] GlobalTheory.Mem.Top.Closing.divEx_geoCl
    [TV] GlobalTheory.Mem.Top.DivRec.divEx_of_ox
    [TV] GlobalTheory.Mem.Top.DivRec.divEx_prov
USES GlobalTheory.Mem.Top.Bl.geoOf: 0 constants; in type 0; in value 0
USES GlobalTheory.Mem.Top.Bl.geoCl: 18 constants; in type 14; in value 13
    [-V] GlobalTheory.Mem.Top.Bl.parametersOfDependence
    [-V] UpperTheory.Lit.nonempty_hyps_definite_side_of_closed_bound
    [TV] GlobalTheory.Fc.S0.StageU.hypotheses_nonempty_of_unramified_exponents_alt
    [-V] GlobalTheory.Fc.S0.Open0ProofU.open_orbit_of_unramified_exponents_alt
    [T-] GlobalTheory.T.large_unramified_exponent_bundles_exist_alt
    [-V] UpperTheory.GalC.final_of_alt
    [TV] GlobalTheory.Fc.StageOneU.member_bundles_large_unramified_exponents_alt
    [TV] GlobalTheory.NLink.Final.slot_mv_extension_with_list_geo_cl
    [T-] GlobalTheory.T.member_exists_baseLattice_alt
    [T-] GlobalTheory.T.slot_mv_extension_with_origin_geo_cl
    [T-] GlobalTheory.T.divisionGeometryScalars_transfer_setDivision
    [TV] GlobalTheory.Mem.Top.Bl.exists_baseLattice_of_prime_alt
    [TV] GlobalTheory.HeightCounting.Up.movable_prmR_nel_alt
    [TV] GlobalTheory.Mem.OxMove.oAt_setDiv
    [TV] GlobalTheory.Mem.Top.Bl.exists_baseLattice_of_pair_alt
    [TV] GlobalTheory.Mem.Top.Closing.memberE_closing_alt_alt
    [TV] GlobalTheory.Mem.Top.Closing.divEx_geoCl
    [T-] GlobalTheory.Mem.Top.Bl.geoCl_of
USES GlobalTheory.Mem.Top.Bl.geoCl_of: 1 constants; in type 0; in value 1
    [-V] GlobalTheory.Mem.Top.Closing.divEx_geoCl
USES GlobalTheory.Mem.Top.Bl.OAt: 8 constants; in type 5; in value 6
    [-V] GlobalTheory.Mem.Top.Bl.OX
    [-V] GlobalTheory.NLink.Final.slot_mv_extension_with_list_geo_cl
    [T-] GlobalTheory.Mem.Top.Bl.OAt.mk
    [T-] GlobalTheory.T.divisionGeometryScalars_transfer_setDivision
    [-V] GlobalTheory.HeightCounting.Up.movable_prmR_nel_alt
    [TV] GlobalTheory.Mem.OxMove.oAt_setDiv
    [TV] GlobalTheory.Mem.Top.Bl.OAt.geo
    [TV] GlobalTheory.Mem.Top.Bl.OAt.lam
USES GlobalTheory.Mem.Top.Bl.OAt.geo: 2 constants; in type 0; in value 2
    [-V] GlobalTheory.Mem.OxMove.oAt_setDiv
    [-V] GlobalTheory.Mem.Top.Closing.divEx_geoCl
USES GlobalTheory.Mem.Top.Bl.OAt.lam: 3 constants; in type 0; in value 3
    [-V] GlobalTheory.Mem.OxMove.oAt_setDiv
    [-V] GlobalTheory.Mem.Top.Closing.divEx_geoCl
    [-V] GlobalTheory.T.parameter_of_discrete_series_ray_alt
USES GlobalTheory.Mem.Top.Bl.OAt.mk: 3 constants; in type 0; in value 3
    [-V] GlobalTheory.Mem.OxMove.oAt_setDiv
    [-V] GlobalTheory.Mem.Top.Closing.divEx_geoCl
    [-V] GlobalTheory.Mem.Top.DivRec.divEx_prov
USES GlobalTheory.Mem.Top.Bl.GeoCl: 3 constants; in type 2; in value 1
    [-V] GlobalTheory.Mem.Top.Bl.geoCl
    [T-] GlobalTheory.Mem.Top.Bl.GeoCl.step
    [T-] GlobalTheory.Mem.Top.Bl.GeoCl.base
USES GlobalTheory.Mem.Top.Bl.GeoCl.base: 1 constants; in type 0; in value 1
    [-V] GlobalTheory.Mem.Top.Bl.geoCl_of
USES GlobalTheory.Mem.Top.Bl.GeoCl.step: 1 constants; in type 0; in value 1
    [-V] GlobalTheory.Mem.OxMove.oAt_setDiv
USES Formalism.L2.Geo.geoDegenerate: 21 constants; in type 18; in value 21
    [-V] Formalism.L2.Geo.tiedX_fl
    [TV] Formalism.L2.Geo.famFlJ
    [-V] Formalism.L2.Geo.divXFl
    [TV] Formalism.L2.Geo.isoInv_famFlJ
    [TV] Formalism.L2.Geo.levInTie_famFlJ
    [-V] Formalism.L2.Geo.shimXFl
    [TV] Formalism.L2.Geo.shimUFl
    [TV] Formalism.L2.Geo.toShimX_fl
    [TV] Formalism.L2.Geo.formsFl
    [TV] Formalism.L2.Geo.divXFl._proof_5
    [TV] Formalism.L2.Geo.shimXFl._proof_4
    [TV] Formalism.L2.Geo.algDegenerate
    [TV] Formalism.L2.Geo.shimXFl._proof_5
    [TV] Formalism.L2.Geo.formsFl._proof_5
    [TV] Formalism.L2.Geo.formsFl._proof_10
    [TV] Formalism.L2.Geo.formsFl._proof_9
    [TV] Formalism.L2.Geo.formsFl._proof_8
    [TV] Formalism.L2.Geo.algDegenerate._proof_1
    [TV] Formalism.L2.Geo.algDegenerate._proof_2
    [TV] Formalism.L2.Geo.algDegenerate._proof_3
    [TV] Formalism.L2.Geo.algDegenerate._proof_4
USES Formalism.BasicNotions.DV.hExpl6: 32 constants; in type 21; in value 26
    [T-] Formalism.MainNotions.FamP.mk
    [T-] Formalism.MainNotions.Inhab.ExtraAt.mk
    [-V] GlobalTheory.EX.OB.LedPart.ht
    [-V] GlobalTheory.Fc.row_hTu_cTmin_alt
    [-V] Formalism.L2.DIV.Compl3
    [-V] Formalism.MainNotions.DIV.HookProducts.RBCompl3.compl3_record
    [T-] Formalism.MainNotions.FamP.h_eq
    [TV] Formalism.L2.RowDataTransport.ptK_of_real_alt
    [TV] GlobalTheory.Fc.built_val
    [TV] Formalism.MainNotions.DIV.HookProducts.RBCompl3.compl3_abs_le
    [TV] Formalism.L2.DIV.pkg_of_rowsK_alt
    [-V] Formalism.L2.DIV.linkDIVt_of_rowsF
    [T-] Formalism.MainNotions.Inhab.ExtraAt.h_eq
    [-V] Formalism.MainNotions.LocalQuadraticParts.sExpl
    [TV] Formalism.MainNotions.DIV.HookProducts.RBCompl3.compl3_diff
    [TV] Formalism.L2.DIV.DivisionPackageColumns.ofTied
    [TV] Formalism.L2.DIV.linkDIV_at_words
    [-V] Formalism.L2.DIV.Compl3.mono
    [-V] Formalism.MainNotions.DIV.Proofs.hhRest_of_parts
    [-V] Formalism.MainNotions.DIV.Proofs.height_bound_of_slope_fullness
    [TV] Formalism.L2.DIV.DivisionPackageFace.ofOpen
    [TV] Formalism.MainNotions.DIV.Proofs.hExpl6_lower_pow
    [-V] Formalism.MainNotions.DIV.Proofs.HHRestB
    [TV] Formalism.MainNotions.DIV.Proofs.height_bound_of_word_slopes
    [T-] GlobalTheory.EX.famOfKits._proof_42
    [TV] Formalism.L2.DIV.DivisionPackageFace.ofOpen._proof_7
    [TV] Formalism.MainNotions.DIV.Proofs.hExpl6_lower
    [TV] Formalism.L2.DIV.hTie_of
    [TV] Formalism.MainNotions.DIV.Proofs.hExpl6_lower_at
    [T-] Formalism.MainNotions.FamP.raise._proof_42
    [TV] Formalism.BasicNotions.DV.hExpl6.eq_1
    [-V] GlobalTheory.MemberRanks.admissible_ranks_at_member_alt
--- primitive projections out of GlobalTheory.Mem.Top.Bl.OAt, any field, no pre-filter: 2 constants
    PROJ GlobalTheory.Mem.Top.Bl.OAt.geo  fields in type []  fields in value [0]
    PROJ GlobalTheory.Mem.Top.Bl.OAt.lam  fields in type []  fields in value [1]
--- opaque constants reached: 91
    OPAQUE Asymptotics.wrapped._@.Mathlib.Analysis.Asymptotics.Defs.126441222._hygCtx._hyg.2 in Mathlib.Analysis.Asymptotics.Defs body-available=true
    OPAQUE Asymptotics.wrapped._@.Mathlib.Analysis.Asymptotics.Defs.1401907169._hygCtx._hyg.2 in Mathlib.Analysis.Asymptotics.Defs body-available=true
    OPAQUE Asymptotics.wrapped._@.Mathlib.Analysis.Asymptotics.Defs.2970832229._hygCtx._hyg.2 in Mathlib.Analysis.Asymptotics.Defs body-available=true
    OPAQUE CategoryTheory.InjectiveResolution.wrapped._@.Mathlib.CategoryTheory.Abelian.Injective.Resolution.4211954440._hygCtx._hyg.8 in Mathlib.CategoryTheory.Abelian.Injective.Resolution body-available=true
    OPAQUE CategoryTheory.ProjectiveResolution.wrapped._@.Mathlib.CategoryTheory.Abelian.Projective.Resolution.3679249917._hygCtx._hyg.14 in Mathlib.CategoryTheory.Abelian.Projective.Resolution body-available=true
    OPAQUE CochainComplex.wrapped._@.Mathlib.Algebra.Homology.HomotopyCategory.KInjective.2101789899._hygCtx._hyg.2 in Mathlib.Algebra.Homology.HomotopyCategory.KInjective body-available=true
    OPAQUE Complex.wrapped._@.Mathlib.Analysis.Complex.Exponential.867311647._hygCtx._hyg.2 in Mathlib.Analysis.Complex.Exponential body-available=true
    OPAQUE ContinuousLinearMap.wrapped._@.Mathlib.Analysis.Normed.Operator.Banach.754268252._hygCtx._hyg.2 in Mathlib.Analysis.Normed.Operator.Banach body-available=true
    OPAQUE FractionalIdeal.wrapped._@.Mathlib.RingTheory.FractionalIdeal.Basic.1107666208._hygCtx._hyg.2 in Mathlib.RingTheory.FractionalIdeal.Basic body-available=true
    OPAQUE FractionalIdeal.wrapped._@.Mathlib.RingTheory.FractionalIdeal.Operations.2078496209._hygCtx._hyg.2 in Mathlib.RingTheory.FractionalIdeal.Operations body-available=true
    OPAQUE FractionalIdeal.wrapped._@.Mathlib.RingTheory.FractionalIdeal.Operations.2527798090._hygCtx._hyg.2 in Mathlib.RingTheory.FractionalIdeal.Operations body-available=true
    OPAQUE FreeAlgebra.wrapped._@.Mathlib.Algebra.FreeAlgebra.2097919375._hygCtx._hyg.2 in Mathlib.Algebra.FreeAlgebra body-available=true
    OPAQUE IsFractionRing.wrapped._@.Mathlib.RingTheory.Localization.FractionRing.1935392398._hygCtx._hyg.2 in Mathlib.RingTheory.Localization.FractionRing body-available=true
    OPAQUE IsSepClosed.wrapped._@.Mathlib.FieldTheory.IsSepClosed.1301403324._hygCtx._hyg.2 in Mathlib.FieldTheory.IsSepClosed body-available=true
    OPAQUE IsUnifLocDoublingMeasure.wrapped._@.Mathlib.MeasureTheory.Covering.DensityTheorem.1554790178._hygCtx._hyg.2 in Mathlib.MeasureTheory.Covering.DensityTheorem body-available=true
    OPAQUE Lean.opaqueId in Init.Core body-available=true
    OPAQUE LinearMap.IsSymmetric.wrapped._@.Mathlib.Analysis.InnerProductSpace.Spectrum.183366380._hygCtx._hyg.14 in Mathlib.Analysis.InnerProductSpace.Spectrum body-available=true
    OPAQUE LinearMap.IsSymmetric.wrapped._@.Mathlib.Analysis.InnerProductSpace.Spectrum.2426543671._hygCtx._hyg.14 in Mathlib.Analysis.InnerProductSpace.Spectrum body-available=true
    OPAQUE LinearMap.wrapped._@.Mathlib.LinearAlgebra.Determinant.1959956828._hygCtx._hyg.8 in Mathlib.LinearAlgebra.Determinant body-available=true
    OPAQUE LinearMap.wrapped._@.Mathlib.LinearAlgebra.Determinant.3313153336._hygCtx._hyg.2 in Mathlib.LinearAlgebra.Determinant body-available=true
    OPAQUE MeasureTheory.L1.wrapped._@.Mathlib.MeasureTheory.Integral.Bochner.L1.1479606858._hygCtx._hyg.2 in Mathlib.MeasureTheory.Integral.Bochner.L1 body-available=true
    OPAQUE MeasureTheory.Measure.wrapped._@.Mathlib.MeasureTheory.Constructions.Pi.668077722._hygCtx._hyg.2 in Mathlib.MeasureTheory.Constructions.Pi body-available=true
    OPAQUE MeasureTheory.Measure.wrapped._@.Mathlib.MeasureTheory.Measure.Decomposition.Lebesgue.3118627775._hygCtx._hyg.8 in Mathlib.MeasureTheory.Measure.Decomposition.Lebesgue body-available=true
    OPAQUE MeasureTheory.Measure.wrapped._@.Mathlib.MeasureTheory.Measure.Decomposition.Lebesgue.3676591092._hygCtx._hyg.8 in Mathlib.MeasureTheory.Measure.Decomposition.Lebesgue body-available=true
    OPAQUE MeasureTheory.Measure.wrapped._@.Mathlib.MeasureTheory.Measure.Lebesgue.EqHaar.3071773250._hygCtx._hyg.2 in Mathlib.MeasureTheory.Measure.Lebesgue.EqHaar body-available=true
    OPAQUE MeasureTheory.Measure.wrapped._@.Mathlib.MeasureTheory.Measure.Map.269506814._hygCtx._hyg.8 in Mathlib.MeasureTheory.Measure.Map body-available=true
    OPAQUE MeasureTheory.Measure.wrapped._@.Mathlib.MeasureTheory.Measure.Prod.2487976536._hygCtx._hyg.2 in Mathlib.MeasureTheory.Measure.Prod body-available=true
    OPAQUE MeasureTheory.wrapped._@.Mathlib.MeasureTheory.Constructions.Polish.Basic.3011411360._hygCtx._hyg.2 in Mathlib.MeasureTheory.Constructions.Polish.Basic body-available=true
    OPAQUE MeasureTheory.wrapped._@.Mathlib.MeasureTheory.Integral.Bochner.Basic.266965040._hygCtx._hyg.8 in Mathlib.MeasureTheory.Integral.Bochner.Basic body-available=true
    OPAQUE MeasureTheory.wrapped._@.Mathlib.MeasureTheory.Integral.Lebesgue.Basic.3365958504._hygCtx._hyg.2 in Mathlib.MeasureTheory.Integral.Lebesgue.Basic body-available=true
    OPAQUE MeasureTheory.wrapped._@.Mathlib.MeasureTheory.Measure.MeasureSpaceDef.2399900266._hygCtx._hyg.8 in Mathlib.MeasureTheory.Measure.MeasureSpaceDef body-available=true
    OPAQUE Module.Basis.wrapped._@.Mathlib.MeasureTheory.Measure.Haar.OfBasis.29914027._hygCtx._hyg.2 in Mathlib.MeasureTheory.Measure.Haar.OfBasis body-available=true
    OPAQUE NormedSpace.wrapped._@.Mathlib.Analysis.Normed.Algebra.Exponential.267156490._hygCtx._hyg.8 in Mathlib.Analysis.Normed.Algebra.Exponential body-available=true
    OPAQUE Orientation.wrapped._@.Mathlib.Analysis.InnerProductSpace.Orientation.2114562672._hygCtx._hyg.2 in Mathlib.Analysis.InnerProductSpace.Orientation body-available=true
    OPAQUE PiNat.wrapped._@.Mathlib.Topology.MetricSpace.PiNat.2189032603._hygCtx._hyg.8 in Mathlib.Topology.MetricSpace.PiNat body-available=true
    OPAQUE Polynomial.wrapped._@.Mathlib.Algebra.Polynomial.Basic.2141038364._hygCtx._hyg.2 in Mathlib.Algebra.Polynomial.Basic body-available=true
    OPAQUE Polynomial.wrapped._@.Mathlib.Algebra.Polynomial.Eval.Defs.2849575019._hygCtx._hyg.2 in Mathlib.Algebra.Polynomial.Eval.Defs body-available=true
    OPAQUE Polynomial.wrapped._@.Mathlib.Algebra.Polynomial.Smeval.3997496041._hygCtx._hyg.2 in Mathlib.Algebra.Polynomial.Smeval body-available=true
    OPAQUE ProbabilityTheory.Kernel.wrapped._@.Mathlib.Probability.Kernel.Composition.CompProd.1128663877._hygCtx._hyg.2 in Mathlib.Probability.Kernel.Composition.CompProd body-available=true
    OPAQUE ProbabilityTheory.Kernel.wrapped._@.Mathlib.Probability.Kernel.Composition.ParallelComp.4290254366._hygCtx._hyg.8 in Mathlib.Probability.Kernel.Composition.ParallelComp body-available=true
    OPAQUE RatFunc.wrapped._@.Mathlib.FieldTheory.RatFunc.Basic.1611123591._hygCtx._hyg.2 in Mathlib.FieldTheory.RatFunc.Basic body-available=true
    OPAQUE RatFunc.wrapped._@.Mathlib.FieldTheory.RatFunc.Basic.1687740377._hygCtx._hyg.2 in Mathlib.FieldTheory.RatFunc.Basic body-available=true
    OPAQUE RatFunc.wrapped._@.Mathlib.FieldTheory.RatFunc.Basic.2535021678._hygCtx._hyg.2 in Mathlib.FieldTheory.RatFunc.Basic body-available=true
    OPAQUE RatFunc.wrapped._@.Mathlib.FieldTheory.RatFunc.Basic.2569038123._hygCtx._hyg.2 in Mathlib.FieldTheory.RatFunc.Basic body-available=true
    OPAQUE RatFunc.wrapped._@.Mathlib.FieldTheory.RatFunc.Basic.28348954._hygCtx._hyg.2 in Mathlib.FieldTheory.RatFunc.Basic body-available=true
    OPAQUE RatFunc.wrapped._@.Mathlib.FieldTheory.RatFunc.Basic.2982343433._hygCtx._hyg.2 in Mathlib.FieldTheory.RatFunc.Basic body-available=true
    OPAQUE RatFunc.wrapped._@.Mathlib.FieldTheory.RatFunc.Basic.3298078443._hygCtx._hyg.2 in Mathlib.FieldTheory.RatFunc.Basic body-available=true
    OPAQUE RatFunc.wrapped._@.Mathlib.FieldTheory.RatFunc.Basic.3307059979._hygCtx._hyg.2 in Mathlib.FieldTheory.RatFunc.Basic body-available=true
    OPAQUE RatFunc.wrapped._@.Mathlib.FieldTheory.RatFunc.Basic.870781102._hygCtx._hyg.2 in Mathlib.FieldTheory.RatFunc.Basic body-available=true
    OPAQUE RatFunc.wrapped._@.Mathlib.FieldTheory.RatFunc.Defs.2943445235._hygCtx._hyg.2 in Mathlib.FieldTheory.RatFunc.Defs body-available=true
    OPAQUE RatFunc.wrapped._@.Mathlib.FieldTheory.RatFunc.Defs.574961263._hygCtx._hyg.2 in Mathlib.FieldTheory.RatFunc.Defs body-available=true
    OPAQUE RatFunc.wrapped._@.Mathlib.FieldTheory.RatFunc.Defs.953219046._hygCtx._hyg.2 in Mathlib.FieldTheory.RatFunc.Defs body-available=true
    OPAQUE Real.wrapped._@.Mathlib.Data.Real.Basic.1138242547._hygCtx._hyg.8 in Mathlib.Data.Real.Basic body-available=true
    OPAQUE Real.wrapped._@.Mathlib.Data.Real.Basic.1175651576._hygCtx._hyg.8 in Mathlib.Data.Real.Basic body-available=true
    OPAQUE Real.wrapped._@.Mathlib.Data.Real.Basic.1279875089._hygCtx._hyg.8 in Mathlib.Data.Real.Basic body-available=true
    OPAQUE Real.wrapped._@.Mathlib.Data.Real.Basic.1850581184._hygCtx._hyg.8 in Mathlib.Data.Real.Basic body-available=true
    OPAQUE Real.wrapped._@.Mathlib.Data.Real.Basic.1934218611._hygCtx._hyg.8 in Mathlib.Data.Real.Basic body-available=true
    OPAQUE Real.wrapped._@.Mathlib.Data.Real.Basic.2451848184._hygCtx._hyg.8 in Mathlib.Data.Real.Basic body-available=true
    OPAQUE Real.wrapped._@.Mathlib.Data.Real.Basic.3793047190._hygCtx._hyg.8 in Mathlib.Data.Real.Basic body-available=true
    OPAQUE Real.wrapped._@.Mathlib.Data.Real.Basic.4214226450._hygCtx._hyg.8 in Mathlib.Data.Real.Basic body-available=true
    OPAQUE Real.wrapped._@.Mathlib.Data.Real.Basic.4277896327._hygCtx._hyg.8 in Mathlib.Data.Real.Basic body-available=true
    OPAQUE Real.wrapped._@.Mathlib.Data.Real.Basic.702802587._hygCtx._hyg.8 in Mathlib.Data.Real.Basic body-available=true
    OPAQUE RingQuot.wrapped._@.Mathlib.Algebra.RingQuot.2555519587._hygCtx._hyg.2 in Mathlib.Algebra.RingQuot body-available=true
    OPAQUE RingQuot.wrapped._@.Mathlib.Algebra.RingQuot.3169498273._hygCtx._hyg.8 in Mathlib.Algebra.RingQuot body-available=true
    OPAQUE RingQuot.wrapped._@.Mathlib.Algebra.RingQuot.3469094938._hygCtx._hyg.2 in Mathlib.Algebra.RingQuot body-available=true
    OPAQUE RingQuot.wrapped._@.Mathlib.Algebra.RingQuot.3673095128._hygCtx._hyg.2 in Mathlib.Algebra.RingQuot body-available=true
    OPAQUE StieltjesFunction.wrapped._@.Mathlib.MeasureTheory.Measure.Stieltjes.1973370438._hygCtx._hyg.2 in Mathlib.MeasureTheory.Measure.Stieltjes body-available=true
    OPAQUE String.Internal.append in Init.Data.String.Bootstrap body-available=true
    OPAQUE TensorAlgebra.wrapped._@.Mathlib.LinearAlgebra.TensorAlgebra.Basic.2393025000._hygCtx._hyg.8 in Mathlib.LinearAlgebra.TensorAlgebra.Basic body-available=true
    OPAQUE TensorProduct.wrapped._@.Mathlib.LinearAlgebra.TensorProduct.Graded.External.2950040696._hygCtx._hyg.8 in Mathlib.LinearAlgebra.TensorProduct.Graded.External body-available=true
    OPAQUE wrapped._@.Mathlib.Algebra.BigOperators.Finprod.2417567597._hygCtx._hyg.8 in Mathlib.Algebra.BigOperators.Finprod body-available=true
    OPAQUE wrapped._@.Mathlib.Algebra.BigOperators.Finprod.787831954._hygCtx._hyg.8 in Mathlib.Algebra.BigOperators.Finprod body-available=true
    OPAQUE wrapped._@.Mathlib.Analysis.CStarAlgebra.ContinuousFunctionalCalculus.NonUnital.144533954._hygCtx._hyg.8 in Mathlib.Analysis.CStarAlgebra.ContinuousFunctionalCalculus.NonUnital body-available=true
    OPAQUE wrapped._@.Mathlib.Analysis.CStarAlgebra.ContinuousFunctionalCalculus.Unital.1460898547._hygCtx._hyg.8 in Mathlib.Analysis.CStarAlgebra.ContinuousFunctionalCalculus.Unital body-available=true
    OPAQUE wrapped._@.Mathlib.Analysis.Calculus.FDeriv.Defs.1964793704._hygCtx._hyg.2 in Mathlib.Analysis.Calculus.FDeriv.Defs body-available=true
    OPAQUE wrapped._@.Mathlib.Analysis.Calculus.FDeriv.Defs.639413672._hygCtx._hyg.8 in Mathlib.Analysis.Calculus.FDeriv.Defs body-available=true
    OPAQUE wrapped._@.Mathlib.Analysis.Calculus.FDeriv.Symmetric.2709261267._hygCtx._hyg.40 in Mathlib.Analysis.Calculus.FDeriv.Symmetric body-available=true
    OPAQUE wrapped._@.Mathlib.Analysis.Calculus.TangentCone.Defs.1253705803._hygCtx._hyg.2 in Mathlib.Analysis.Calculus.TangentCone.Defs body-available=true
    OPAQUE wrapped._@.Mathlib.Analysis.InnerProductSpace.PiL2.1554134833._hygCtx._hyg.2 in Mathlib.Analysis.InnerProductSpace.PiL2 body-available=true
    OPAQUE wrapped._@.Mathlib.Analysis.InnerProductSpace.PiL2.2921777918._hygCtx._hyg.2 in Mathlib.Analysis.InnerProductSpace.PiL2 body-available=true
    OPAQUE wrapped._@.Mathlib.Analysis.InnerProductSpace.PiL2.3022897883._hygCtx._hyg.2 in Mathlib.Analysis.InnerProductSpace.PiL2 body-available=true
    OPAQUE wrapped._@.Mathlib.Analysis.InnerProductSpace.PiL2.3752396123._hygCtx._hyg.2 in Mathlib.Analysis.InnerProductSpace.PiL2 body-available=true
    OPAQUE wrapped._@.Mathlib.LinearAlgebra.Dimension.Basic.3070247278._hygCtx._hyg.2 in Mathlib.LinearAlgebra.Dimension.Basic body-available=true
    OPAQUE wrapped._@.Mathlib.LinearAlgebra.Finsupp.LinearCombination.859253174._hygCtx._hyg.2 in Mathlib.LinearAlgebra.Finsupp.LinearCombination body-available=true
    OPAQUE wrapped._@.Mathlib.MeasureTheory.Integral.CurveIntegral.Basic.4195796962._hygCtx._hyg.2 in Mathlib.MeasureTheory.Integral.CurveIntegral.Basic body-available=true
    OPAQUE wrapped._@.Mathlib.MeasureTheory.Integral.CurveIntegral.Basic.4243001254._hygCtx._hyg.2 in Mathlib.MeasureTheory.Integral.CurveIntegral.Basic body-available=true
    OPAQUE wrapped._@.Mathlib.MeasureTheory.Measure.Typeclasses.Finite.1878421158._hygCtx._hyg.2 in Mathlib.MeasureTheory.Measure.Typeclasses.Finite body-available=true
    OPAQUE wrapped._@.Mathlib.RingTheory.ClassGroup.Basic.3062443935._hygCtx._hyg.2 in Mathlib.RingTheory.ClassGroup.Basic body-available=true
    OPAQUE wrapped._@.Mathlib.Topology.Algebra.InfiniteSum.Defs.1210274395._hygCtx._hyg.21 in Mathlib.Topology.Algebra.InfiniteSum.Defs body-available=true
    OPAQUE wrapped._@.Mathlib.Topology.Algebra.InfiniteSum.Defs.1210274395._hygCtx._hyg.8 in Mathlib.Topology.Algebra.InfiniteSum.Defs body-available=true
    OPAQUE wrapped._@.Mathlib.Topology.Defs.Filter.2998874748._hygCtx._hyg.2 in Mathlib.Topology.Defs.Filter body-available=true
===== END

